Measurements of the W production cross sections in association with jets with the ATLAS detector

This paper presents cross sections for the production of a W boson in association with jets, measured in proton--proton collisions at $\sqrt{s}=7$ TeV with the ATLAS experiment at the Large Hadron Collider. With an integrated luminosity of $4.6 fb^{-1}$, this data set allows for an exploration of a large kinematic range, including jet production up to a transverse momentum of 1 TeV and multiplicities up to seven associated jets. The production cross sections for W bosons are measured in both the electron and muon decay channels. Differential cross sections for many observables are also presented including measurements of the jet observables such as the rapidities and the transverse momenta as well as measurements of event observables such as the scalar sums of the transverse momenta of the jets. The measurements are compared to numerous QCD predictions including next-to-leading-order perturbative calculations, resummation calculations and Monte Carlo generators.

==> Metadata.txt <==
Measurements of the W production cross sections in association with jets with the ATLAS detector

This paper presents cross sections for the production of a W boson in association with jets, measured in proton--proton collisions at $\sqrt{s}=7$ TeV with the ATLAS experiment at the Large Hadron Collider. With an integrated luminosity of $4.6 fb^{-1}$, this data set allows for an exploration of a large kinematic range, including jet production up to a transverse momentum of 1 TeV and multiplicities up to seven associated jets. The production cross sections for W bosons are measured in both the electron and muon decay channels. Differential cross sections for many observables are also presented including measurements of the jet observables such as the rapidities and the transverse momenta as well as measurements of event observables such as the scalar sums of the transverse momenta of the jets. The measurements are compared to numerous QCD predictions including next-to-leading-order perturbative calculations, resummation calculations and Monte Carlo generators.

Comments: 38 pages plus author list + cover pages (51 pages total), 38 figures, 7 tables, submitted to EPCJ, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-24/

CERN-PH-EP-2014-199
